Switti: Designing Scale-Wise Transformers for Text-to-Image Synthesis

This work presents Switti, a scale-wise transformer for text-to-image generation. We start by adapting an existing next-scale prediction autoregressive (AR) architecture to T2I generation, investigating and mitigating training stability issues in the process. Next, we argue that scale-wise transformers do not require causality and propose a non-causal counterpart facilitating ~21% faster sampling and lower memory usage while also achieving slightly better generation quality. Furthermore, we reveal that classifier-free guidance at high-resolution scales is often unnecessary and can even degrade performance. By disabling guidance at these scales, we achieve an additional sampling acceleration of ~32% and improve the generation of fine-grained details. Extensive human preference studies and automated evaluations show that Switti outperforms existing T2I AR models and competes with state-of-the-art T2I diffusion models while being up to 7x faster.

==> prompt_data.txt <==
Robot -> Witcher (seed 100500)
Prompt #1 
The Witcher, in the style of Christopher Nolan, from the series The Witcher with Henry Cavill, evil look, thoughtful look, atmosphere of darkness and horror, dramatic light, highly detailed, packed with hidden details, hyper realistic, colorful realism, realistic attention to detail, highly detailed, uhd image, realism, colorful realism, UHD, 8K
Prompt #2
robot, close-up, transformer style, UE4, 4k, 8k

Robot -> Crocodiles (seed 7)
Prompt #1 
An image of cat, full-face, 8k
Prompt #2
An image of crocodile, full-face, 8k

Winter -> Summer (seed 7)
Prompt #1 
Forest, summer, flowers, bright sky, 8k
Prompt #2
Forest, winter, snowfall, 8k
